Smart contracts and reaction-function games

Blockchain-based smart contracts offer a new take on credible commitment, where players can commit to actions in reaction to actions of others. Such reaction-function games extend on strategic games with players choosing reaction functions instead of strategies. We formalize a solution concept in terms of fixed points for such games, akin to Nash equilibrium, and prove equilibrium existence. Reaction functions can mimic "trigger" strategies from folk theorems on infinitely repeated games -- but now in a one-shot setting -- for instance to support Pareto-improvements on Nash equilibrium outcomes. In some games, this can even be done through risk-free, safe reaction functions. We apply our theoretical framework to symmetric investment games, which includes two prominent classes of games, namely weakest-link and public-good games. In both cases, we highlight a particular safe and optimal reaction function. In this way, our findings highlight how blockchain-based commitment can help overcome trust and free-riding barriers.

==> RFE-sims.csv <==
Others,Others average,Others average rounded down,Simulation average,Simulation median
0,0,0,0.36434,0
1,0.333333333,0,0.79508,0
2,0.666666667,0,1.18352,1
3,1,1,1.51754,1
4,1.333333333,1,1.85832,2
5,1.666666667,1,2.21498,2
6,2,2,2.54632,2
7,2.333333333,2,2.89004,3
8,2.666666667,2,3.2251,3
9,3,3,3.54496,3
10,3.333333333,3,3.86428,4
11,3.666666667,3,4.1639,4
12,4,4,4.49144,4
13,4.333333333,4,4.80982,5
14,4.666666667,4,5.0994,5
15,5,5,5.40532,5
16,5.333333333,5,5.70356,6
17,5.666666667,5,6.04186,6
18,6,6,6.34208,6
19,6.333333333,6,6.68404,7
20,6.666666667,6,7.0282,7
21,7,7,7.33464,7
22,7.333333333,7,7.64328,8
23,7.666666667,7,7.95204,8
24,8,8,8.251,8
25,8.333333333,8,8.56546,9
26,8.666666667,8,8.90032,9
27,9,9,9.2078,9
28,9.333333333,9,9.5018,10
29,9.666666667,9,9.81906,10
30,10,10,10.11248,10
31,10.33333333,10,10.40048,10
32,10.66666667,10,10.68676,11
33,11,11,10.99224,11
34,11.33333333,11,11.28724,11
35,11.66666667,11,11.60288,12
36,12,12,11.87802,12
37,12.33333333,12,12.22004,12
38,12.66666667,12,12.48388,13
39,13,13,12.83958,13
40,13.33333333,13,13.1948,13
41,13.66666667,13,13.51344,14
42,14,14,13.79958,14
43,14.33333333,14,14.11892,14
44,14.66666667,14,14.43308,14
45,15,15,14.74866,15
46,15.33333333,15,15.057,15
47,15.66666667,15,15.36718,15
48,16,16,15.67792,16
49,16.33333333,16,16.00914,16
50,16.66666667,16,16.35604,16
51,17,17,16.68496,17
52,17.33333333,17,17.0356,17
53,17.66666667,17,17.37176,17
54,18,18,17.73566,18
55,18.33333333,18,18.06442,18
56,18.66666667,18,18.39244,18
57,19,19,18.68944,19
58,19.33333333,19,19.0653,19
59,19.66666667,19,19.4809,20
60,20,20,19.71942,20
